Measurements of the Most Significant Software Security Weaknesses

In this work, we provide a metric to calculate the most significant software security weaknesses as defined by an aggregate metric of the frequency, exploitability, and impact of related vulnerabilities. The Common Weakness Enumeration (CWE) is a well-known and used list of software security weaknesses. The CWE community publishes such an aggregate metric to calculate the `Most Dangerous Software Errors'. However, we find that the published equation highly biases frequency and almost ignores exploitability and impact in generating top lists of varying sizes. This is due to the differences in the distributions of the component metric values. To mitigate this, we linearize the frequency distribution using a double log function. We then propose a variety of other improvements, provide top lists of the most significant CWEs for 2019, provide an analysis of the identified software security weaknesses, and compare them against previously published top lists.

==> images/Top25CWE20200514.csv <==
[1],CWE-119,Improper Restriction of Operations within the Bounds of a Memory Buffer,75.56
[2],CWE-79,Improper Neutralization of Input During Web Page Generation ('Cross-site Scripting'),45.69
[3],CWE-20,Improper Input Validation,43.61
[4],CWE-200,Information Exposure,32.12
[5],CWE-125,Out-of-bounds Read,26.53
[6],CWE-89,Improper Neutralization of Special Elements used in an SQL Command ('SQL Injection'),24.54
[7],CWE-416,Use After Free,17.94
[8],CWE-190,Integer Overflow or Wraparound,17.35
[9],CWE-352,Cross-Site Request Forgery (CSRF),15.54
[10],CWE-22,Improper Limitation of a Pathname to a Restricted Directory ('Path Traversal'),14.1
[11],CWE-78,Improper Neutralization of Special Elements used in an OS Command ('OS Command Injection'),11.47
[12],CWE-787,Out-of-bounds Write,11.08
[13],CWE-287,Improper Authentication,10.78
[14],CWE-476,NULL Pointer Dereference,9.74
[15],CWE-732,Incorrect Permission Assignment for Critical Resource,6.33
[16],CWE-434,Unrestricted Upload of File with Dangerous Type,5.5
[17],CWE-611,Improper Restriction of XML External Entity Reference,5.48
[18],CWE-94,Improper Control of Generation of Code ('Code Injection'),5.36
[19],CWE-798,Use of Hard-coded Credentials,5.12
[20],CWE-400,Uncontrolled Resource Consumption,5.04
[21],CWE-772,Missing Release of Resource after Effective Lifetime,5.04
[22],CWE-426,Untrusted Search Path,4.4
[23],CWE-502,Deserialization of Untrusted Data,4.3
[24],CWE-269,Improper Privilege Management,4.23
[25],CWE-295,Improper Certificate Validation,4.06

